Finite volumes for the Stefan-Maxwell cross-diffusion system

The aim of this work is to propose a provably convergent finite volume scheme for the so-called Stefan-Maxwell model, which describes the evolution of the composition of a multi-component mixture and reads as a cross-diffusion system. The scheme proposed here relies on a two-point flux approximation, and preserves at the discrete level some fundamental theoretical properties of the continuous models, namely the non-negativity of the solutions, the conservation of mass and the preservation of the volume-filling constraints. In addition, the scheme satisfies a discrete entropy-entropy dissipation relation, very close to the relation which holds at the continuous level. In this article, we present this scheme together with its numerical analysis, and finally illustrate its behaviour with some numerical results.

==> disc_zero.dat <==
N		errNonSmooth
80		2.926286e-06
160		7.324747e-07
320		1.867112e-07
640		4.790570e-08
1280		1.204788e-08
2560		2.886038e-09
5120		5.781869e-10


==> entropy1D.txt <==
0.0 0.31071606967388166
0.001 0.28351053826047146
0.002 0.262170542074891
0.003 0.2441692179422802
0.004 0.2285908326334345
0.005 0.21490594350252323
0.006 0.20275934557296538
0.007 0.19189266115479664
0.008 0.18210814106272954
0.009000000000000001 0.1732491482947882
0.010000000000000002 0.16518857164255119
0.011000000000000003 0.15782143595197873
0.012000000000000004 0.1510599149527153
0.013000000000000005 0.14482980694965797
0.014000000000000005 0.13906794769103714
0.015000000000000006 0.13372025038072388
0.016000000000000007 0.12874018169749168
0.017000000000000008 0.12408755133644511
0.01800000000000001 0.11972753380422718
0.01900000000000001 0.11562986679929232
0.02000000000000001 0.11176818690197943
0.02100000000000001 0.10811947409815925
0.022000000000000013 0.10466358396608544
0.023000000000000013 0.10138285142618597
0.024000000000000014 0.0982617535587833
0.025000000000000015 0.09528662161860746
0.026000000000000016 0.09244539432697763
0.027000000000000017 0.08972740600460216
0.028000000000000018 0.08712320425450304
0.02900000000000002 0.08462439280656264
0.03000000000000002 0.08222349585551625
0.03100000000000002 0.07991384080689423
0.03200000000000002 0.07768945682216377
0.03300000000000002 0.07554498694800449
0.03400000000000002 0.07347561194242347
0.035000000000000024 0.07147698418516879
0.036000000000000025 0.06954517029137997
0.037000000000000026 0.06767660124344799
0.03800000000000003 0.06586802902265021
0.03900000000000003 0.06411648886413324
0.04000000000000003 0.06241926638016948
0.04100000000000003 0.06077386890062575
0.04200000000000003 0.05917800046869237
0.04300000000000003 0.057629540006636004
0.04400000000000003 0.05612652223219117
0.04500000000000003 0.05466712096301529
0.046000000000000034 0.053249634495522336
0.047000000000000035 0.05187247278663121
0.048000000000000036 0.05053414620333152
0.04900000000000004 0.04923325563646319
0.05000000000000004 0.04796848380220864
0.05100000000000004 0.04673858757832694
0.05200000000000004 0.04554239124239312
0.05300000000000004 0.04437878049691568
0.05400000000000004 0.043246697181374416
0.05500000000000004 0.04214513458434521
0.05600000000000004 0.041073133280306484
0.057000000000000044 0.04002977742556724
0.058000000000000045 0.0390141914562645
0.059000000000000045 0.03802553713886825
0.060000000000000046 0.03706301092995634
0.06100000000000005 0.036125841607682396
0.06200000000000005 0.035213288142125654
0.06300000000000004 0.03432463777595096
0.06400000000000004 0.03345920429043736
0.06500000000000004 0.03261632643510426
0.06600000000000004 0.03179536650188508
0.06700000000000005 0.030995709027271223
0.06800000000000005 0.03021675960782022
0.06900000000000005 0.02945794381633582
0.07000000000000005 0.02871870620753092
0.07100000000000005 0.027998509403409866
0.07200000000000005 0.027296833249758068
0.07300000000000005 0.026613174036218323
0.07400000000000005 0.025947043773300038
0.07500000000000005 0.025297969520496233
0.07600000000000005 0.024665492760353125
0.07700000000000005 0.02404916881397101
0.07800000000000006 0.02344856629390457
0.07900000000000006 0.022863266590944953
0.08000000000000006 0.022292863391625506
0.08100000000000006 0.021736962223704248
0.08200000000000006 0.021195180027103522
0.08300000000000006 0.020667144748166777
0.08400000000000006 0.02015249495524296
0.08500000000000006 0.019650879473875005
0.08600000000000006 0.01916195704003254
0.08700000000000006 0.018685395969987306
0.08800000000000006 0.01822087384560178
0.08900000000000007 0.017768077213890843
0.09000000000000007 0.017326701299869463
0.09100000000000007 0.016896449731754304
0.09200000000000007 0.016477034277716962
0.09300000000000007 0.016068174593433238
0.09400000000000007 0.015669597979768968
0.09500000000000007 0.015281039149963371
0.09600000000000007 0.014902240005781664
0.09700000000000007 0.014532949422110253
0.09800000000000007 0.014172923039520446
0.09900000000000007 0.013821923064395447
0.10000000000000007 0.013479718076204072
0.10100000000000008 0.013146082841568818
0.10200000000000008 0.012820798134795863
0.10300000000000008 0.012503650564550162
0.10400000000000008 0.012194432406388733
0.10500000000000008 0.011892941440896587
0.10600000000000008 0.011598980797149272
0.10700000000000008 0.011312358801302436
0.10800000000000008 0.011032888830064369
0.10900000000000008 0.010760389168870566
0.11000000000000008 0.010494682874537142
0.11100000000000008 0.010235597642250127
0.11200000000000009 0.00998296567669743
0.11300000000000009 0.009736623567181857
0.11400000000000009 0.009496412166585255
0.11500000000000009 0.009262176474012396
0.11600000000000009 0.009033765521003323
0.11700000000000009 0.008811032261160978
0.11800000000000009 0.008593833463106382
0.11900000000000009 0.008382029606597285
0.12000000000000009 0.008175484781743902
0.1210000000000001 0.007974066591185824
0.1220000000000001 0.007777646055147747
0.1230000000000001 0.007586097519259427
0.1240000000000001 0.007399298565062162
0.12500000000000008 0.007217129923103194
0.12600000000000008 0.007039475388544103
0.12700000000000009 0.0068662217391819436
0.12800000000000009 0.006697258655831595
0.1290000000000001 0.0065324786449647565
0.1300000000000001 0.00637177696355784
0.1310000000000001 0.006215051546068384
0.1320000000000001 0.006062202933471816
0.1330000000000001 0.005913134204289072
0.1340000000000001 0.005767750907570646
0.1350000000000001 0.005625960997732049
0.1360000000000001 0.005487674771225137
0.1370000000000001 0.005352804804965139
0.1380000000000001 0.005221265896469651
0.1390000000000001 0.00509297500565431
0.1400000000000001 0.004967851198235396
0.1410000000000001 0.004845815590692748
0.1420000000000001 0.00472679129674769
0.1430000000000001 0.004610703375298897
0.1440000000000001 0.004497478779802222
0.1450000000000001 0.004387046309008991
0.1460000000000001 0.00427933655906676
0.1470000000000001 0.004174281876905495
0.1480000000000001 0.004071816314901611
0.1490000000000001 0.003971875586763041
0.1500000000000001 0.0038743970246020165
0.1510000000000001 0.003779319537176251
0.1520000000000001 0.003686583569242563
0.1530000000000001 0.003596131062009844
0.1540000000000001 0.003507905414650292
0.1550000000000001 0.0034218514468391525
0.1560000000000001 0.003337915362297217
0.1570000000000001 0.003256044713304762
0.1580000000000001 0.003176188366159627
0.1590000000000001 0.0030982964675565494
0.16000000000000011 0.0030223204118513536
0.16100000000000012 0.0029482128092015447
0.16200000000000012 0.002875927454544014
0.16300000000000012 0.002805419297394085
0.16400000000000012 0.0027366444124341527
0.16500000000000012 0.0026695599708916884
0.16600000000000012 0.0026041242126513264
0.16700000000000012 0.002540296419115906
0.16800000000000012 0.0024780368867636238
0.16900000000000012 0.002417306901411287
0.17000000000000012 0.002358068713139261
0.17100000000000012 0.002300285511875888
0.17200000000000013 0.0022439214036218402
0.17300000000000013 0.002188941387281318
0.17400000000000013 0.0021353113321156414
0.17500000000000013 0.0020829979557592804
0.17600000000000013 0.002031968802823858
0.17700000000000013 0.0019821922240466083
0.17800000000000013 0.0019336373559826203
0.17900000000000013 0.0018862741012231066
0.18000000000000013 0.0018400731091177125
0.18100000000000013 0.0017950057570037536
0.18200000000000013 0.0017510441319010805
0.18300000000000013 0.0017081610127105407
0.18400000000000014 0.0016663298528272197
0.18500000000000014 0.0016255247632384062
0.18600000000000014 0.0015857204960292304
0.18700000000000014 0.001546892428325286
0.18800000000000014 0.0015090165466400407
0.18900000000000014 0.0014720694316241456
0.19000000000000014 0.0014360282432002158
0.19100000000000014 0.0014008707060884085
0.19200000000000014 0.0013665750956834977
0.19300000000000014 0.0013331202243089812
0.19400000000000014 0.0013004854278104716
0.19500000000000015 0.001268650552494588
0.19600000000000015 0.0012375959423933658
0.19700000000000015 0.0012073024268615118
0.19800000000000015 0.0011777513084854085
0.19900000000000015 0.0011489243512883274
0.20000000000000015 0.0011208037692467254
0.20100000000000015 0.0010933722150983094
0.20200000000000015 0.0010666127694181071
0.20300000000000015 0.0010405089299854176
0.20400000000000015 0.0010150446014149939
0.20500000000000015 0.0009902040850435778
0.20600000000000016 0.0009659720690817775
0.20700000000000016 0.0009423336190064191
0.20800000000000016 0.0009192741681975924
0.20900000000000016 0.0008967795088083985
0.21000000000000016 0.0008748357828718412
0.21100000000000016 0.0008534294736215475
0.21200000000000016 0.0008325473970369757
0.21300000000000016 0.0008121766935991204
0.21400000000000016 0.0007923048202524985
0.21500000000000016 0.0007729195425645319
0.21600000000000016 0.0007540089270936523
0.21700000000000016 0.0007355613339359302
0.21800000000000017 0.0007175654094593309
0.21900000000000017 0.0007000100792322606
0.22000000000000017 0.0006828845411117612
0.22100000000000017 0.0006661782585162257
0.22200000000000017 0.0006498809538604267
0.22300000000000017 0.0006339826021577455
0.22400000000000017 0.000618473424781607
0.22500000000000017 0.0006033438833796811
0.22600000000000017 0.0005885846739415168
0.22700000000000017 0.0005741867210165008
0.22800000000000017 0.0005601411720710381
0.22900000000000018 0.0005464393919878408
0.23000000000000018 0.0005330729577071036
0.23100000000000018 0.0005200336529926908
0.23200000000000018 0.0005073134633335474
0.23300000000000018 0.0004949045709718991
0.23400000000000018 0.0004827993500544636
0.23500000000000018 0.00047099036189757193
0.23600000000000018 0.00045947035038707007
0.23700000000000018 0.000448232237467483
0.23800000000000018 0.0004372691187677358
0.23900000000000018 0.0004265742593185795
0.24000000000000019 0.0004161410893843698
0.2410000000000002 0.00040596320039387734
0.2420000000000002 0.00039603434097390533
0.2430000000000002 0.00038634841308304857
0.2440000000000002 0.00037689946823604714
0.2450000000000002 0.00036768170382694976
0.2460000000000002 0.0003586894595422052
0.2470000000000002 0.00034991721385435604
0.2480000000000002 0.00034135958061898286
0.2490000000000002 0.00033301130574048265
0.25000000000000017 0.0003248672639233341
0.25100000000000017 0.000316922455513291
0.25200000000000017 0.00030917200340563333
0.25300000000000017 0.0003016111500335761
0.25400000000000017 0.00029423525442950904
0.25500000000000017 0.00028703978936750474
0.25600000000000017 0.000280020338558451
0.2570000000000002 0.0002731725939366658
0.2580000000000002 0.00026649235299402996
0.2590000000000002 0.00025997551618850423
0.2600000000000002 0.0002536180844214808
0.2610000000000002 0.0002474161565670929
0.2620000000000002 0.00024136592706569537
0.2630000000000002 0.0002354636835848467
0.2640000000000002 0.00022970580472403412
0.2650000000000002 0.00022408875778734405
0.2660000000000002 0.00021860909660209593
0.2670000000000002 0.00021326345940564373
0.2680000000000002 0.00020804856675971095
0.2690000000000002 0.00020296121954421764
0.2700000000000002 0.0001979982969810834
0.2710000000000002 0.00019315675471198723
0.2720000000000002 0.00018843362292519927
0.2730000000000002 0.0001838260045268214
0.2740000000000002 0.00017933107336065568
0.2750000000000002 0.00017494607246426597
0.2760000000000002 0.00017066831237388946
0.2770000000000002 0.00016649516947020437
0.2780000000000002 0.00016242408436517586
0.2790000000000002 0.00015845256032354094
0.2800000000000002 0.00015457816173336525
0.2810000000000002 0.00015079851260013655
0.2820000000000002 0.00014711129509148435
0.2830000000000002 0.00014351424810965518
0.2840000000000002 0.00014000516590195744
0.2850000000000002 0.0001365818967034027
0.2860000000000002 0.0001332423414122097
0.2870000000000002 0.0001299844523037219
0.2880000000000002 0.00012680623176852812
0.2890000000000002 0.00012370573108699823
0.2900000000000002 0.00012068104922935419
0.2910000000000002 0.00011773033168482883
0.2920000000000002 0.00011485176933101471
0.2930000000000002 0.00011204359731209479
0.2940000000000002 0.00010930409396014973
0.2950000000000002 0.00010663157973778148
0.2960000000000002 0.00010402441620249725
0.2970000000000002 0.00010148100500373403
0.2980000000000002 9.899978690031119e-5
0.2990000000000002 9.657924079942148e-5
0.3000000000000002 9.421788283026089e-5
0.3010000000000002 9.191426542209946e-5
0.3020000000000002 8.966697642143195e-5
0.3030000000000002 8.74746382311109e-5
0.3040000000000002 8.533590694881354e-5
0.3050000000000002 8.324947155613494e-5
0.3060000000000002 8.121405310523855e-5
0.3070000000000002 7.92284039383695e-5
0.3080000000000002 7.729130692002428e-5
0.3090000000000002 7.540157468932662e-5
0.3100000000000002 7.3558048931055e-5
0.3110000000000002 7.175959966776446e-5
0.3120000000000002 7.000512456079022e-5
0.3130000000000002 6.829354823945089e-5
0.3140000000000002 6.662382163602487e-5
0.3150000000000002 6.49949213460399e-5
0.3160000000000002 6.340584899566792e-5
0.3170000000000002 6.185563063532129e-5
0.3180000000000002 6.034331613680166e-5
0.31900000000000023 5.886797861065496e-5
0.32000000000000023 5.742871384062376e-5
0.32100000000000023 5.6024639725649195e-5
0.32200000000000023 5.465489574185689e-5
0.32300000000000023 5.3318642410982164e-5
0.32400000000000023 5.2015060787224954e-5
0.32500000000000023 5.074335195565105e-5
0.32600000000000023 4.9502736539031034e-5
0.32700000000000023 4.8292454225551396e-5
0.32800000000000024 4.7111763294083175e-5
0.32900000000000024 4.595994016876048e-5
0.33000000000000024 4.4836278967119725e-5
0.33100000000000024 4.374009107133148e-5
0.33200000000000024 4.267070470276302e-5
0.33300000000000024 4.1627464514748524e-5
0.33400000000000024 4.060973118691358e-5
0.33500000000000024 3.961688103304439e-5
0.33600000000000024 3.864830562205768e-5
0.33700000000000024 3.7703411397416176e-5
0.33800000000000024 3.678161932496593e-5
0.33900000000000025 3.5882364524786325e-5
0.34000000000000025 3.500509593479251e-5
0.34100000000000025 3.4149275967676473e-5
0.34200000000000025 3.331438018183697e-5
0.34300000000000025 3.249989696207933e-5
0.34400000000000025 3.170532720364605e-5
0.34500000000000025 3.093018400690539e-5
0.34600000000000025 3.0173992378923487e-5
0.34700000000000025 2.943628894191974e-5
0.34800000000000025 2.8716621649049756e-5
0.34900000000000025 2.8014549509070008e-5
0.35000000000000026 2.7329642311668678e-5
0.35100000000000026 2.6661480370115953e-5
0.35200000000000026 2.6009654256586856e-5
0.35300000000000026 2.537376455880036e-5
0.35400000000000026 2.4753421628664896e-5
0.35500000000000026 2.4148245344468577e-5
0.35600000000000026 2.3557864882839397e-5
0.35700000000000026 2.298191848826292e-5
0.35800000000000026 2.2420053247040883e-5
0.35900000000000026 2.1871924877459037e-5
0.36000000000000026 2.1337197516846373e-5
0.36100000000000027 2.0815543514185464e-5
0.36200000000000027 2.030664322916209e-5
0.36300000000000027 1.981018483832031e-5
0.36400000000000027 1.9325864143437954e-5
0.36500000000000027 1.8853384383010763e-5
0.36600000000000027 1.8392456052396255e-5
0.36700000000000027 1.7942796725067822e-5
0.36800000000000027 1.7504130881418334e-5
0.36900000000000027 1.7076189737119662e-5
0.3700000000000003 1.665871108302852e-5
0.3710000000000003 1.6251439117320743e-5
0.3720000000000003 1.5854124294722993e-5
0.3730000000000003 1.5466523170859503e-5
0.3740000000000003 1.5088398253038093e-5
0.3750000000000003 1.4719517859029807e-5
0.3760000000000003 1.4359655968965157e-5
0.3770000000000003 1.4008592087222382e-5
0.3780000000000003 1.3666111112087265e-5
0.3790000000000003 1.3332003199417741e-5
0.3800000000000003 1.3006063640075283e-5
0.3810000000000003 1.2688092724033595e-5
0.3820000000000003 1.2377895627135871e-5
0.3830000000000003 1.2075282290302525e-5
0.3840000000000003 1.1780067297184615e-5
0.3850000000000003 1.149206977069106e-5
0.3860000000000003 1.121111324930979e-5
0.3870000000000003 1.093702559318288e-5
0.3880000000000003 1.0669638865978825e-5
0.3890000000000003 1.0408789237636995e-5
0.3900000000000003 1.015431688555779e-5
0.3910000000000003 9.906065896236882e-6
0.3920000000000003 9.663884164234915e-6
0.3930000000000003 9.427623305802157e-6
0.3940000000000003 9.1971385642875e-6
0.3950000000000003 8.972288721764698e-6
0.3960000000000003 8.752936014433388e-6
0.3970000000000003 8.5389460451335e-6
0.3980000000000003 8.33018770296512e-6
0.3990000000000003 8.126533083130383e-6
0.4000000000000003 7.92785740855173e-6
0.4010000000000003 7.734038951268118e-6
0.4020000000000003 7.5449589596043865e-6
0.4030000000000003 7.360501589115387e-6
0.4040000000000003 7.180553819541302e-6
0.4050000000000003 7.005005403515341e-6
0.4060000000000003 6.8337487808545205e-6
0.4070000000000003 6.666679027045319e-6
0.4080000000000003 6.503693779746911e-6
0.4090000000000003 6.344693178395033e-6
0.4100000000000003 6.189579808024703e-6
0.4110000000000003 6.038258631768656e-6
0.4120000000000003 5.890636937122551e-6
0.4130000000000003 5.746624279101553e-6
0.4140000000000003 5.606132422064647e-6
0.4150000000000003 5.469075290198688e-6
0.4160000000000003 5.33536891178521e-6
0.4170000000000003 5.204931363911314e-6
0.4180000000000003 5.077682731613464e-6
0.4190000000000003 4.953545055919051e-6
0.4200000000000003 4.832442273894344e-6
0.4210000000000003 4.71430019088892e-6
0.4220000000000003 4.599046422804065e-6
0.4230000000000003 4.486610357679055e-6
0.4240000000000003 4.376923107285435e-6
0.4250000000000003 4.269917467381035e-6
0.4260000000000003 4.165527879962383e-6
0.4270000000000003 4.063690386413299e-6
0.4280000000000003 3.964342593310022e-6
0.4290000000000003 3.8674236326752265e-6
0.4300000000000003 3.772874125340664e-6
0.4310000000000003 3.680636140979132e-6
0.43200000000000033 3.590653169238678e-6
0.43300000000000033 3.5028700813288793e-6
0.43400000000000033 3.4172330893866842e-6
0.43500000000000033 3.3336897304891977e-6
0.43600000000000033 3.252188818470003e-6
0.43700000000000033 3.172680418828122e-6
0.43800000000000033 3.095115820528349e-6
0.43900000000000033 3.019447499363892e-6
0.44000000000000034 2.9456290979723576e-6
0.44100000000000034 2.8736153880881687e-6
0.44200000000000034 2.80336225055855e-6
0.44300000000000034 2.73482663981639e-6
0.44400000000000034 2.667966568559166e-6
0.44500000000000034 2.6027410739981605e-6
0.44600000000000034 2.539110192989469e-6
0.44700000000000034 2.4770349393854474e-6
0.44800000000000034 2.4164772858270567e-6
0.44900000000000034 2.357400124664011e-6
0.45000000000000034 2.2997672652902423e-6
0.45100000000000035 2.243543397506542e-6
0.45200000000000035 2.18869407175859e-6
0.45300000000000035 2.135185685370189e-6
0.45400000000000035 2.082985454787689e-6
0.45500000000000035 2.0320613989266434e-6
0.45600000000000035 1.9823823182996136e-6
0.45700000000000035 1.933917775476246e-6
0.45800000000000035 1.8866380788740145e-6
0.45900000000000035 1.8405142601096713e-6
0.46000000000000035 1.7955180617867939e-6
0.46100000000000035 1.7516219137370115e-6
0.46200000000000035 1.7087989263586678e-6
0.46300000000000036 1.6670228593085312e-6
0.46400000000000036 1.6262681210577057e-6
0.46500000000000036 1.586509738915609e-6
0.46600000000000036 1.5477233576977056e-6
0.46700000000000036 1.5098852117478856e-6
0.46800000000000036 1.472972120053484e-6
0.46900000000000036 1.436961465817177e-6
0.47000000000000036 1.4018311875751976e-6
0.47100000000000036 1.3675597632101244e-6
0.47200000000000036 1.334126193075491e-6
0.47300000000000036 1.301509995998984e-6
0.47400000000000037 1.2696911868559368e-6
0.47500000000000037 1.2386502727945725e-6
0.47600000000000037 1.2083682368047022e-6
0.47700000000000037 1.1788265248391383e-6
0.47800000000000037 1.1500070367098658e-6
0.47900000000000037 1.1218921178723917e-6
0.48000000000000037 1.0944645429944444e-6
0.48100000000000037 1.0677075070741893e-6
0.4820000000000004 1.0416046156702663e-6
0.4830000000000004 1.016139879794764e-6
0.4840000000000004 9.912976957071606e-7
0.4850000000000004 9.670628433600115e-7
0.4860000000000004 9.434204770730759e-7
0.4870000000000004 9.203561097681501e-7
0.4880000000000004 8.978556103045321e-7
0.4890000000000004 8.759051968176834e-7
0.4900000000000004 8.544914169572593e-7
0.4910000000000004 8.336011534382237e-7
0.4920000000000004 8.132216087197719e-7
0.4930000000000004 7.93340293236966e-7
0.4940000000000004 7.739450289534489e-7
0.4950000000000004 7.550239333742326e-7
0.4960000000000004 7.365654133284494e-7
0.4970000000000004 7.185581596402812e-7
0.4980000000000004 7.009911409117109e-7
0.4990000000000004 6.838535930864253e-7


==> entropy2D.dat <==
time EntRel
0.0 0.9681681832039875
1.0e-5 0.8758776710298807
1.5000000000000002e-5 0.794863445157672
2.5000000000000005e-5 0.7020357558950554
4.500000000000001e-5 0.592289068918211
8.5e-5 0.4732631507412922
0.000165 0.3640136419288945
0.000325 0.28239910276398794
0.000645 0.22766762640158333
0.0012850000000000001 0.1825629982411715
0.0025650000000000004 0.13543006668129876
0.005125000000000001 0.08532223466527433
0.010245 0.04029775212542264
0.020485000000000003 0.0119760170329124
0.040965 0.0017794922462508467
0.081925 0.00010373998815105256
0.16384500000000002 6.07711548838985e-6
0.245765 3.566787757369738e-7
0.327685 2.095053763806476e-8
0.409605 1.2310209518417992e-9
0.491525 7.24286186581935e-11
0.573445 4.365507955128578e-12
0.655365 3.502753642692369e-13


==> error.dat <==
N	errNonSmooth		errSmooth
10.0	0.15210574835839522	0.018010566554378007
25.0	0.10076732767039008	0.007134824124288293
50.0	0.03047863064445815	0.0035528201407150394
100.0	0.010910025401017064	0.0017706066677621248
250.0	0.006099208996412479	0.0007042078676746311
500.0	0.002182577530899981	0.00034918050095154006
1000.0	0.0009760809721271912	0.00017164678035542255
2500.0	0.0004365178559113567	8.43764675464268e-5


==> error_new.dat <==
N errNonSmooth errSmooth
10.0 0.006675177158235863 8.786171753344221e-5
25.0 0.002488481422984798 1.3998795068926627e-5
50.0 0.0013341522804175324 3.5047621279401403e-6
100.0 0.00133353132119816 8.760498393877846e-7
250.0 0.0002667313283582513 1.4009110427420141e-7
500.0 0.0002667160264192602 3.495705438907045e-8
1000.0 0.00011985216192965319 8.673557639491298e-9
2500.0 5.334359154655955e-5 1.3141755598125385e-9

